Study of the process $e^+ e^- \to K^0_{S}K^0_{L}$ in the center-of-mass energy range 1004--1060 MeV with the CMD-3 detector at the VEPP-2000 $e^+ e^-$ collider

The $e^+ e^- \to K^0_{S}K^0_{L}$ cross section has been measured in the center-of-mass energy range 1004--1060 MeV at 25 energy points using $6.1 \times 10^5$ events with $K^0_{S}\to \pi^+\pi^-$ decay. The analysis is based on 5.9 pb$^{-1}$ of an integrated luminosity collected with the CMD-3 detector at the VEPP-2000 $e^+ e^-$ collider. To obtain $\phi(1020)$ meson parameters the measured cross section is approximated according to the Vector Meson Dominance model as a sum of the $\rho, \omega, \phi$-like amplitudes and their excitations. This is the most precise measurement of the $e^+ e^- \to K^0_{S}K^0_{L}$ cross section with a 1.8\% systematic uncertainty.

==> response.txt <==
 it is now in the two-column format

